Self-Sovereign Identity as a Service: Architecture in Practice

Self-sovereign identity (SSI) has gained a large amount of interest. It enables physical entities to retain ownership and control of their digital identities, which naturally forms a conceptual decentralized architecture. With the support of the distributed ledger technology (DLT), it is possible to implement this conceptual decentralized architecture in practice and further bring technical advantages such as privacy protection, security enhancement, high availability. However, developing such a relatively new identity model has high costs and risks with uncertainty. To facilitate the use of the DLT-based SSI in practice, we formulate Self-Sovereign Identity as a Service (SSIaaS), a concept that enables a system, especially a system cluster, to readily adopt SSI as its identity model for identification, authentication, and authorization. We propose a practical architecture by elaborating the service concept, SSI, and DLT to implement SSIaaS platforms and SSI services. Besides, we present an architecture for constructing and customizing SSI services with a set of architectural patterns and provide corresponding evaluations. Furthermore, we demonstrate the feasibility of our proposed architecture in practice with Selfid, an SSIaaS platform based on our proposed architecture.

==> Figure/ssiaas_seq.txt <==
participant "Endorsement\nComponent" as E
participant "Wallet\nComponent" as W
participant "Data\nComponent" as D
participant "Verification\nComponent" as V

W->D:Register DID
D-->W:Return registered DID

W->E:Request VC for C
activate E
E->E:Review C
alt if C is valid
E->E:Issue VC for C
E-->W:Return VC
else if C is invalid
E-->W:Return rejection
deactivate E
end

W->D:Register VC
D-->W:Return registered VC

V->W:Request VP containing VC
activate W
W->W:Compose VP with VC
W-->V:Present VP
deactivate W

V->D:Verify VP
D-->V:Return result
